Ainur: A Framework for Repeatable End-to-End Wireless Edge Computing Testbed Research

Experimental research on wireless networking in combination with edge and cloud computing has been the subject of explosive interest in the last decade. This development has been driven by the increasing complexity of modern wireless technologies and the extensive softwarization of these through projects such as a Open Radio Access Network (O-RAN). In this context, a number of small- to mid-scale testbeds have emerged, employing a variety of technologies to target a wide array of use-cases and scenarios in the context of novel mobile communication technologies such as 5G and beyond-5G. Little work, however, has yet been devoted to developing a standard framework for wireless testbed automation which is hardware-agnostic and compatible with edge- and cloud-native technologies. Such a solution would simplify the development of new testbeds by completely or partially removing the requirement for custom management and orchestration software. In this paper, we present the first such mostly hardware-agnostic wireless testbed automation framework, Ainur. It is designed to configure, manage, orchestrate, and deploy workloads from an end-to-end perspective. Ainur is built on top of cloud-native technologies such as Docker, and is provided as FOSS to the community through the KTH-EXPECA/Ainur repository on GitHub. We demonstrate the utility of the platform with a series of scenarios, showcasing in particular its flexibility with respect to physical link definition, computation placement, and automation of arbitrarily complex experimental scenarios.

==> comments.txt <==
James comments:

  - Abstract: most testbeds that are deployed are still small- to 
  midscale. Avoid talking about large scale.

  - Abstract: The "wide array of use-cases and scenarios" can be perhaps 
  specified more concretely into lower-layer aspects, as well as 
  use-cases/application-layer aspects.

  - Abstract: The sentence starting with "However" doesn't make too much 
  sense. I think you want to point out that despite the new efforts in 
  establishing anf using such testbeds, the degree of automating 
  experimental trials in such testbeds is still not at the same levels, as 
  it is for instance for simulation tools. Make that sentence sharper.

  - Abstract: Is the main advantage of Ainur really lowering the barrier? 
  One has to find usually something like 100 000 - 200000 usd to establish a 
  testbed, and get signficant man power to run the experimentation. I 
  think those are much higher barriers to enter testbed-based research. 
  Ainur is not really addressing the entry barrier, I feel. We need a 
  different type of argumentation here. I think the major arguments for 
  Ainur would rather be flexibility, reproducability and higher testbed 
  utilization.

  - Abstract: Can you be more specific on the demo, what is it that will 
  really showcase the flexibility?

  - Introduction: The first sentence is weirdly formulated.

  - Introduction, second paragraph: The discussion on the four testbeds 
  should be mostly with respect to their automation frameworks.

  - Introduction, COSMOS discussion: It is unclear to which degree OMF 
  provides the same level of automation as Ainur.

  - Introduction, CloudRAFT: Same comment as on COSMOS, we need to make a 
  statement on the difference to Ainur.

  - Introduction, DrexelGrid: Same as above.

  - Introduction, page 2, 2nd paragraph: Here you sell the advantage of 
  Ainur in comparison to the other automation frameworks and testbeds. You 
  essentially make the argument that with respect to experimental life 
  cycle, the related work relies on manual operation. We must be sure that 
  this argument is really correct (see the other comments above on the the 
  three testbeds, except POWDER).

  - Introduction: page 2, third paragraph: Could Ainur also be used for 
  pure SDR experimentation? My point is that you put Ainur in the context 
  of edge computing experimentation, which limits its scope. I think it is 
  more to the point that we Ainur demonstrate Ainur in the edge computing 
  context, but the usage scope could be much larger.

  - Section 2: Could we make a drawing of the experiment life cycle in Ainur? (Done!)

  - Section 2: We need to mention the Git repo of Ainur earlier in the 
  paper, to make clear that others can use it. Ideally, we say that it is 
  made available in the abstract, intro, section 2 and the conclusions. 
  For the moment, if I am not mistaken, I only see the mentioning in the 
  conclusion. (Almost done, just missing introduction.)

  - Section 3.b: The testbed setup description does not speak much of the 
  used radio technologies. (Samie!)

  - Section 3: Yes, a few more figures on the demo (like screenshots) 
  would be good. (Screenshot of what?)
